Mapping the SO2 Shoreline in Gas Giant Exoplanets

JWST has revealed sulfur chemistry in giant exoplanet atmospheres, where molecules such as SO2 trace photochemistry, metallicity, and formation and migration. To ascertain the conditions that determine whether (or how much) SO2, H2S, and other sulfur-bearing species are present in exoplanet atmospheres, we present a grid of planetary atmospheres covering metallicities from 0.3-1000x Solar and temperatures from 250-2050 K. These models map out the 'SO2 shoreline,' the region of metallicity and irradiation for which SO2 may be sufficiently abundant to be detectable. SO2 is a sensitive indicator of metallicity; expected SO2 abundances also depend strongly on overall temperature and C/O ratio; the SO2 abundance depends surprisingly weakly on XUV irradiation, also weakly on Kzz (for Teq > 600 K), and is essentially independent of internal temperature. Despite its detection in a growing number of giant planets, SO2 is never the dominant sulfur-bearing molecule: depending on temperature and metallicity, H2S, S2, NS, SO, SH, and even S8 or atomic S are frequently as common (or more so) as SO2. Nonetheless SO2 remains the most easily detectable sulfur-bearing species, followed by H2S, though perhaps SO and SH could be detectable in some gas giants. Aside from a pressing need for additional observational constraints on sulfur, we also identify the need for future work to account for the effects of clouds and hazes, fully self-consistent atmospheric models, 2D and 3D models, a wider range of planetary masses and radii, and studies to measure and refine reaction rates and molecular opacities of sulfur-bearing species

==> CtoO=0.30_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-11.238804689299146,-11.551310186313634,-14.018533585152456,-16.005811950374326,-13.692329373304895,-17.900419838723288,-15.30004175142409,-14.34605195333172,-13.775954098731782,-13.382856434529675,-13.102631611456246,-12.892191976324707,-9.82467665775127
1,1.0,-11.800827323483494,-11.429793067782795,-12.19648379980732,-10.776314230576107,-9.239708470593692,-8.363372102918808,-8.40496162126367,-8.593935585347879,-8.813985800789602,-8.99497066694409,-9.233040147422862,-9.52804848778446,-9.824442334480345
2,3.0,-11.375993961709193,-11.472274528374117,-7.709479899232191,-7.699454790709546,-6.338183520045692,-6.261864331621117,-6.571775596510251,-6.8595696355180324,-7.076056785562329,-7.353457498058044,-7.672592360175443,-8.000840107966892,-8.306925740490868
3,10.0,-12.643009012817336,-13.87329664319536,-10.045739852604042,-4.6627894107180365,-4.397644076678782,-4.676936943350829,-5.075969055551643,-5.367923059094224,-5.725539057774865,-6.067192381103702,-6.3885178323403755,-6.726668247471593,-7.060071868779726
4,30.0,-8.922127544980833,-13.611305702706645,-7.869746015561044,-3.548196366346396,-3.315404979593658,-3.4700822993669873,-3.78461078971486,-4.073962418819578,-4.377775627861304,-4.652405603572264,-4.924338731577698,-5.2458880131190355,-5.5672167401474555
5,100.0,-8.553524508940065,-13.40104377378881,-6.940421922468749,-2.905051987722702,-2.7458218462050823,-2.8283685998532215,-3.001139323666685,-3.1825814318938708,-3.391672888084981,-3.613166502551851,-3.828936269246677,-4.104927015860509,-4.375042508001081
6,300.0,-6.262501816841569,-12.476935833975848,-2.686104541698761,-2.472199189853697,-2.2857403632289937,-2.33170319804204,-2.445073838846415,-2.4755003631296795,-2.57481129583719,-2.7632884865712515,-2.829529135358513,-2.9614143297023445,-3.1366804680396423
7,1000.0,-3.2414520829244267,-5.765715831493197,-2.676317144715777,-2.0661286559977725,-1.8782336149444148,-1.8986144495640873,-1.9413829250204007,-1.9987219364512603,-2.0704083029755465,-2.2160570059082203,-2.2218881746656254,-2.2957789469220207,-2.344123766763761


==> CtoO=0.80_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-11.562782146162808,-12.74164235281108,-16.672850723095216,-19.25355914057511,-21.31069783377215,-21.73660717970568,-18.651566633588832,-16.428052344912533,-16.01201759524521,-15.530508228312506,-15.117406372031692,-14.79588936522241,-14.6218451006603
1,1.0,-12.326628409233981,-10.373650946971907,-12.598663290407554,-12.67549191165925,-16.288836807444152,-19.445955635389065,-15.804774840728182,-14.302446055261056,-13.656148316554873,-13.161021458995275,-12.785193984030267,-12.52734352821923,-12.452938515227293
2,3.0,-12.671551244072313,-10.558607668080992,-12.160660299924686,-10.186696094352298,-8.266734523054156,-7.88912388303105,-8.15492850925257,-8.312811639160179,-8.546769212466607,-8.71786432597566,-8.96361236712004,-9.32325573222789,-9.674682398103215
3,10.0,-9.35673897486994,-11.022357904311846,-12.006616566732296,-10.415596986466097,-9.114303047360314,-8.60491436892019,-8.726419002370273,-8.97149538202352,-9.17756472081635,-9.345489190867326,-9.633859530709335,-9.993119827606193,-10.248859052163112
4,30.0,-8.998117490339787,-15.898062347462332,-10.25469869257972,-4.37576055145872,-4.29301413261549,-4.5405882451801975,-4.811205141929103,-5.134577086696383,-5.4548160589836945,-5.7814287842570105,-6.134546373927245,-6.5324884938805505,-6.8854517067906835
5,100.0,-9.120101515782137,-15.08881476131829,-8.576732792246485,-7.782126665184883,-5.488719327642685,-5.604157331982774,-5.874823107337051,-6.199256806980117,-6.511414203201565,-6.845748792005892,-7.302284404621951,-7.768165720493371,-8.09366890328001
6,300.0,-8.811335244895586,-14.29141265189967,-11.251500516597012,-2.9635726492284817,-2.6125748571664076,-2.6937029772993735,-2.9057448016337655,-3.0755232385195375,-3.2884587777096237,-3.516755101593921,-3.756770097073817,-4.088373432485373,-4.336294259543712
7,1000.0,-6.502437683465498,-12.63307985751667,-12.020501370000858,-5.170628367552387,-4.066189226523913,-4.022388458454937,-4.203779938269448,-4.408089061776108,-4.602875372885096,-4.934293919267764,-5.285616206006643,-5.608047634595661,-5.953209554259252


==> T_int=300_K_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-8.667289517073945,-11.991968602431951,-13.003472400631576,-13.995163409808034,-17.53842021740984,-22.147805894872373,-18.20398158487437,-16.04331186502545,-15.245518591432575,-14.651377049475489,-14.176574519519601,-13.780149279998316,-13.512135530842794
1,1.0,-7.197076465621132,-10.559969070699848,-12.05944315842816,-11.910966566463651,-10.189671589639023,-9.231647434534604,-9.087537810099821,-9.192803758603699,-9.3567026250815,-9.537365134623304,-9.703496183954687,-9.956633013550794,-10.250375830609798
2,3.0,-7.068382372010875,-10.514042981433814,-14.307881494840842,-9.360311574408872,-6.8203915858932,-6.762966484569798,-6.988601074534431,-7.217078268619192,-7.438440089829538,-7.59520266312323,-7.887039526391222,-8.226615609619381,-8.554477784705004
3,10.0,-9.155945666871178,-13.61034060581047,-11.7610669623694,-5.307057420339902,-4.970198242856836,-5.229643690454042,-5.597608656474756,-5.916593126141669,-6.247427805015609,-6.579463758240098,-6.927091578974488,-7.2941314725953825,-7.640526953491596
4,30.0,-9.109264215282101,-15.395811559968333,-8.548861742036417,-3.7516860161785632,-3.448985526433194,-3.6774762376525625,-4.02330472459988,-4.397830829879429,-4.698705448194946,-5.000538850326542,-5.307098993744294,-5.655865203627486,-5.988625991817815
5,100.0,-11.915144464325241,-14.64414861379589,-7.823489040404295,-3.1209110103462394,-2.8680313913152613,-2.995264594328428,-3.255398326935132,-3.5616998953089163,-3.8406134203807545,-4.111657337432857,-4.429200846748588,-4.7919052292719355,-5.0587227965330195
6,300.0,-5.4315587162381345,-12.812363195484764,-7.047340596865982,-2.538220897199448,-2.356471251148012,-2.435847211430704,-2.5601246177476376,-2.7422599559392733,-2.845787635934642,-3.0058997410998742,-3.181354510482576,-3.3790411919118526,-3.605305133394661
7,1000.0,-3.607035022923746,-3.6452165740422275,-2.3974186352664946,-2.2010824863641214,-2.0269942546390145,-2.0495713072635655,-2.1258592067359094,-2.1695876299588037,-2.3641902841261793,-2.5033343140569717,-2.6424823168062956,-2.733308161836629,-2.859694190293509


==> T_int=500_K_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-8.68941944569578,-10.540408981599708,-13.234085967182072,-14.301249628335434,-19.22182881511514,-22.16790635487327,-18.19667463466226,-16.034952470826386,-15.252323816500795,-14.6516184172387,-14.175378200100658,-13.7790621119319,-13.511452689502873
1,1.0,-7.27836792422643,-10.636314654463144,-12.149221450666943,-11.86940748605246,-10.160552449829964,-9.230114369671437,-9.086197733999422,-9.191329931214725,-9.356114604901395,-9.537178273975485,-9.711304534083927,-10.12167567787888,-10.251172622928785
2,3.0,-7.0746312296749565,-10.598532960365159,-12.098922411718288,-9.212983623112306,-6.814176345271949,-6.761889913952117,-6.993626048118381,-7.222497173841185,-7.440417008995281,-7.6101356521543755,-7.888552076849665,-8.229335348752223,-8.555877811365766
3,10.0,-10.346254226555487,-13.033238871250315,-11.75841066230275,-5.28896274768097,-4.716434679401535,-5.248318605060579,-5.60043875478925,-5.925844250024048,-6.2525282640984825,-6.585558492010718,-6.926802066018029,-7.295179262028228,-7.934136650954023
4,30.0,-9.092819887049863,-15.414317641180139,-8.565295661913261,-3.7536247362581334,-3.447062899282962,-3.6801220434321187,-4.047841969134941,-4.407243862951409,-4.810131001869753,-5.023587279900389,-5.5010808526092045,-5.835081737428952,-5.992384393072998
5,100.0,-9.349054276466847,-14.724369627143652,-7.8563285762737,-3.1948550496107333,-2.870681902122235,-3.1058935459665897,-3.4134557995815,-3.653435250338953,-3.8894456721304205,-4.163845877121943,-4.456901835389381,-4.808859304544027,-5.0696744164225125
6,300.0,-5.395487043972326,-12.556106280862496,-7.120221622854334,-2.537321242023294,-2.357593335270587,-2.4355547998038727,-2.56013138197829,-2.7524399078601145,-2.824050664739169,-3.0407634231050795,-3.1874601671261606,-3.381087644937018,-3.525680505096585
7,1000.0,-3.6553361016057386,-3.7477779132479574,-2.411311776333336,-2.176547885411467,-2.020612657735167,-2.0512220951465587,-2.1344484155700734,-2.2488286395271597,-2.3591172591798735,-2.5019064396178665,-2.6314038781133293,-2.735304273138698,-2.8440586692152494


==> XUV_Flux__0.03times_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-13.786851443859188,-12.080172839584247,-13.585053861989188,-17.533001123644386,-19.65144437381369,-16.022398902284866,-15.485064103186772,-15.485016502358068,-14.824581133876542,-14.309982087989018,-13.904929751124188,-13.580342034895853,-13.392925877058218
1,1.0,-13.128893813397664,-11.34792744046857,-13.552770678729287,-9.035887785146265,-8.437747068880535,-8.188195141360561,-8.63029321137234,-8.983136603069417,-9.333118240702662,-9.607300861252764,-9.803147073127981,-10.08627801045784,-8.733059695290592
2,3.0,-12.824438949109657,-13.523862570615739,-8.710590564757442,-6.148081496316402,-6.044951377266517,-6.3016190540878405,-6.803682520932966,-7.167770480621752,-7.509099594427322,-7.722193437397073,-8.028024691109227,-8.397477655872393,-8.732850856092453
3,10.0,-12.047800060587003,-14.062932216264102,-11.959157210856501,-4.805678499971667,-4.65573685255187,-5.050360548178035,-5.510683624009155,-5.93938402906735,-6.2329425245587755,-6.493732657303106,-6.875452912961247,-7.273181837558463,-7.631896946717217
4,30.0,-11.064216859883368,-11.278716173055724,-7.075598448053744,-3.7515047814196545,-3.6750024371972265,-3.6834777443623663,-3.9662929975599095,-4.2966373056641585,-4.596078233364691,-4.931879941790174,-5.258713483226231,-5.636959095533889,-5.981401089841199
5,100.0,-8.191506071726945,-10.774793705664436,-3.6114627174876235,-3.212951275403019,-3.1123660386646144,-2.9293092783237564,-3.1429887436182207,-3.390792758422241,-3.6829073257453713,-3.9854769549102325,-4.26686867798958,-4.6352724776419825,-4.938859149624099
6,300.0,-4.9984623060023905,-9.824245967314383,-2.8205599142927955,-2.6387291698524535,-2.5109168572834646,-2.328197119033139,-2.3783375460722374,-2.5163018194288607,-2.6857015977270224,-2.8725085723113497,-3.043373429043953,-3.2386912330190665,-3.4262899077481497
7,1000.0,-4.9970617079843045,-6.744015247127474,-2.6363286821061083,-2.223606929372375,-2.0320819562320307,-1.9676918910249577,-1.9958224214384799,-2.089253436494838,-2.2086582299092314,-2.34876096109761,-2.4948694821834363,-2.6095168120550274,-2.6971883901375273


==> XUV_Flux__30times_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-11.658109916789526,-17.080572377742598,-17.18152128885453,-19.105277676279712,-22.335229606768443,-18.559764307158282,-16.48285183971453,-16.337370930023624,-15.382518169150872,-14.684364067284402,-14.188084461392092,-13.82955738096317,-13.612752815429792
1,1.0,-9.929544566356673,-10.87644755876562,-11.965727071171337,-12.735939527064456,-12.580423558743375,-10.96434093864847,-10.262036454248511,-9.997945598729924,-10.03292977089769,-10.139769606835571,-10.277789100118481,-10.445228403320442,-10.633755095237431
2,3.0,-8.85366714847187,-10.961106632886,-12.02873222355471,-12.201253595046607,-10.53745213413051,-8.195223849311539,-7.744980814954766,-7.816400401759102,-7.948386034468099,-8.149646065908694,-8.377970140549204,-8.635644850311518,-8.892913512214038
3,10.0,-8.554454786814,-10.547605132413215,-11.585593049717701,-11.019782715088159,-8.007873997766044,-5.84479818621456,-5.949209320703878,-6.257632850542269,-6.567238462471742,-6.906308953798749,-7.1998073363884165,-7.496804624887219,-7.771002626788666
4,30.0,-7.308851332418204,-10.105366025186123,-10.747903602706034,-8.314480146779141,-3.8915286935593736,-3.883220726182028,-4.2187040099844095,-4.631989085286756,-4.961408504220731,-5.295149366526436,-5.580969639207134,-5.855932059726873,-6.10923483777838
5,100.0,-7.790624808517344,-9.55395815329355,-9.132617950501155,-3.4703504111760397,-3.121373462464723,-3.1655891377006267,-3.5063020794395516,-3.7297179319810065,-4.033189518043622,-4.3168940464331165,-4.576606551464064,-4.835053146049396,-5.074373926386518
6,300.0,-6.855830610213808,-7.541798619793478,-4.684092964915917,-2.6755895358227724,-2.525421626018655,-2.5598842889961033,-2.666262728771556,-2.796154724007984,-2.9633038393814886,-3.14747662368283,-3.3343872698799113,-3.4952428481163436,-3.672466984766075
7,1000.0,-4.488002641833234,-9.784352251763098,-2.7802365829310873,-2.290044224818805,-2.1960545759809635,-2.2084893918829773,-2.3839113978077346,-2.38177790640304,-2.510599154438739,-2.64506297468421,-2.796697725698169,-2.92958195947392,-3.047255773544313


==> log_10_K_zz=5.0_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-13.689764718562339,-13.213898940808198,-16.827379336952486,-13.371205524774663,-17.63580372983622,-17.162898157940866,-16.946802710602928,-15.701429703146811,-14.966035695964823,-14.42032314186026,-13.997936209060573,-13.625746728050512,-13.43266879079151
1,1.0,-8.629272691921509,-14.698347076024262,-13.6040396543035,-11.500407515657876,-9.83008772389228,-9.169696886884072,-9.127241359777617,-9.310693321477975,-9.65166898580109,-9.852889229945886,-9.956278649996039,-10.186518938581314,-10.452992548059406
2,3.0,-8.522079361502279,-15.500493178821818,-13.629314963943598,-8.729137238206635,-6.677835623466633,-6.849080049504212,-7.214718724461337,-7.56767717597097,-7.733352965259317,-7.932533546799423,-8.15827811928316,-8.454998858699796,-8.759027028023523
3,10.0,-8.75282188069379,-15.713247248457312,-10.77307991212038,-5.261191883762512,-4.956499743786392,-5.248011028342646,-5.672006209572738,-6.04880754630048,-6.400271156398699,-6.711281607506093,-6.989099192008369,-7.330933751881267,-7.658525193094733
4,30.0,-9.314572618105652,-14.21269415710263,-8.524873372425692,-3.8260302368418837,-3.4251616693195377,-3.6333954627456904,-4.423900039903144,-4.434524887279829,-4.775281026364652,-5.105663206389365,-5.3641546744551185,-5.686180955219014,-6.000349200926711
5,100.0,-8.922804916226708,-10.06102109018141,-8.167087126133755,-3.222549555784504,-2.8443348865534253,-2.9673340952370935,-3.274027991979236,-3.5466149912861753,-3.8138329175664913,-4.079630188649384,-4.328730674663234,-4.676216774940368,-4.962623901940303
6,300.0,-8.169672477172643,-9.396164152229028,-7.950738029448744,-2.5885430831049656,-2.34106564255255,-2.3891973221906,-2.7064153815839376,-2.6644753968876627,-2.7965536337698134,-2.958868359736441,-3.1397021630457673,-3.321901626384212,-3.4670397576737844
7,1000.0,-7.551966430477015,-10.227414565826718,-11.020370849620608,-2.2873915148272665,-2.0460663522056777,-2.091758684184283,-2.1874716316131053,-2.252752871592849,-2.3515845702046354,-2.468874991017959,-2.593973617669435,-2.73095317225099,-2.8167251987908233


==> log_10_K_zz=9.0_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-8.43115740951969,-12.351830753628391,-13.18614639330779,-13.840260767695804,-11.148097501833117,-10.93717640687623,-10.50677194979201,-10.190321283870587,-10.60271032688969,-11.09789885030425,-12.023392562969898,-12.694387812691012,-13.054560269319637
1,1.0,-9.567304762730993,-13.130037162160251,-14.435842094035753,-12.924259350325674,-10.120692676979894,-8.549680618150415,-8.305960601818404,-9.086129819956392,-9.449639071421432,-9.347389935230042,-9.791817189330267,-10.119217557338201,-10.420493347625714
2,3.0,-7.5238770327392,-12.385278801454316,-13.333368063913847,-9.870440420939088,-6.6940630194197945,-7.78004528833189,-6.92100674569691,-6.863518144634842,-7.5515080517295115,-7.689888825700144,-8.011345645647566,-8.320193372550538,-8.743866424621212
3,10.0,-6.628067903946465,-11.784225396146986,-11.878366540943363,-6.330516462855358,-4.9499470998056525,-5.882675489923459,-6.965923355461048,-5.849690458474374,-5.920415834762939,-6.275588914873298,-6.697529265897112,-6.788475225166385,-7.52281391973251
4,30.0,-5.2393808177422505,-8.680003079100832,-7.839753612675448,-3.906259046855711,-3.4423637616443896,-5.2192754104335055,-5.607498225771202,-5.847366782007938,-5.311338440844064,-5.408167975941017,-5.06718666751335,-5.613668587874781,-6.196014404337437
5,100.0,-4.938049565254871,-5.4983800224509825,-6.714663061773249,-3.1267495698744585,-2.8273546186565035,-4.405906200947485,-4.923388166721712,-5.281462062026676,-4.338274090662814,-4.679720580171419,-5.815899448246212,-5.7624547904874115,-6.118554690910474
6,300.0,-4.8907847983868065,-4.102744596162885,-4.312422914345452,-2.566518342089199,-2.324666664953874,-3.5350943763443974,-3.5049771271718115,-3.473926708213616,-2.701387689441603,-4.414129363706879,-4.523716268680568,-5.528382369404607,-5.36521398723241
7,1000.0,-5.586922336485323,-4.524701282836185,-4.046144199818121,-2.661014597786836,-2.0560185176748957,-1.9421040375875969,-1.9591012411071291,-2.0693621306359873,-2.202211511596841,-2.3507988753083153,-4.1928559268847945,-3.6698993328940377,-3.1428330649513536


==> nominal_shoreline_grid.csv <==
,met,250K,400K,550K,700K,850K,1000K,1150K,1300K,1450K,1600K,1750K,1900K,2050K
0,0.3,-9.378181704666083,-11.640649859506913,-12.134206204965677,-13.000582698707012,-12.482329304067392,-9.455126408469976,-11.324789979409193,-11.118944009920114,-11.308931112077378,-11.292367310021959,-11.576005431095416,-11.597806582938697,-11.824999173219972
1,1.0,-12.134602951423465,-11.233581120292335,-12.155466291078014,-11.475899718945152,-9.864701519771629,-9.102188145788254,-9.067043231128745,-9.232768590983781,-9.452018025511379,-9.655564600455994,-9.840907624383753,-10.123436688992369,-10.43051612268227
2,3.0,-12.162321362159542,-11.626248487585046,-11.947174855623059,-9.669500812437548,-7.483765573126839,-7.240202193585088,-7.492655826518786,-7.963640743017111,-8.144378802193186,-8.077162033595801,-8.38984265497175,-8.658374143036708,-8.994804440647712
3,10.0,-12.70586790842258,-11.180479268560273,-14.808695037480842,-5.436976013198401,-5.058142610089154,-5.2982805213305655,-5.667409337860399,-5.95153917597374,-6.263939027592062,-6.5998417277728265,-6.939154711722247,-7.297191045476648,-7.641910994204932
4,30.0,-13.143502364724792,-14.657184007745927,-9.651213777878974,-3.9455279492252537,-3.6377203881270757,-3.9109050353786814,-4.31136263465248,-4.692343107989755,-5.0380934254812,-5.358796492717373,-5.693628745461252,-6.076864468004993,-6.404143320706776
5,100.0,-7.683692075489191,-14.188744397942461,-8.80076056927033,-3.2294479557547393,-2.884680205256573,-3.0312540342660106,-3.3183579975577513,-3.538328386228581,-3.816258399175381,-4.062618335250347,-4.342304785117621,-4.669998922374469,-4.953241112192641
6,300.0,-7.394387170831591,-12.735939650300727,-8.000287895825021,-2.608186830575366,-2.4210241071479737,-2.5018414349608524,-2.677670222383262,-2.8561730329022526,-3.0757838209517727,-3.2453650388251236,-3.468943222112917,-3.6906802726758583,-3.850718978938355
7,1000.0,-3.692966680628823,-3.9643101131352587,-2.4969650682628806,-2.174951195486999,-2.0286320977841905,-2.0698421943162613,-2.167850884278007,-2.287017363616304,-2.394443873092584,-2.5216926173591276,-2.6162602724878647,-2.703145313442442,-2.773608453514012

